Blind Estimation of Eigenvector Centrality from Graph Signals: Beyond Low-pass Filtering

This paper characterizes the difficulty of estimating a network's eigenvector centrality only from data on the nodes, i.e., with no information about the topology of the network. We model this nodal data as graph signals generated by passing white noise through generic (not necessarily low-pass) graph filters. Leveraging the spectral properties of graph filters, we estimate the eigenvectors of the adjacency matrix of the underlying network. To this end, a simple selection algorithm is proposed, which chooses the correct eigenvector of the signal covariance matrix with minimal assumptions on the underlying graph filter. We then present a theoretical characterization of the asymptotic and non-asymptotic performance of this algorithm, thus providing a sample complexity bound for the centrality estimation and revealing key elements driving this complexity. Finally, we illustrate the developed insights through a set of numerical experiments on different random graph models.

==> outdata/er-demo-sqrd-hpf/centrality.csv <==
idx u
0 0.012466525243823134
1 0.02283150452367881
2 0.02472712320959343
3 0.025608186493656617
4 0.029835700619875227
5 0.032110126205985176
6 0.03265883966288902
7 0.033190726314752735
8 0.033599083080383986
9 0.036044285861992965
10 0.03677837903476261
11 0.0368260343635319
12 0.0373739550401951
13 0.03774867698548813
14 0.042477128385138084
15 0.0435575747751707
16 0.04372914341078586
17 0.046592472842967345
18 0.04826287018661528
19 0.04936677073761429
20 0.05020968111054172
21 0.05048424852752742
22 0.05131646249330671
23 0.051810781648776144
24 0.05241770813672712
25 0.054516055636377514
26 0.05599309268022711
27 0.056490483887114896
28 0.05759676344128074
29 0.058129859068694285
30 0.059771075822527886
31 0.06032213259787494
32 0.06367533958167246
33 0.06669296663569102
34 0.06749824403522282
35 0.06771680274797337
36 0.06858197171504572
37 0.06883483818034528
38 0.06971557757953598
39 0.07214738291046645
40 0.07273687818849708
41 0.07351966740687174
42 0.07474026498116687
43 0.07502968170033386
44 0.07507074192361998
45 0.07530032433059948
46 0.07615564341625214
47 0.07694925889727382
48 0.07748415273110029
49 0.07753953273759331
50 0.08054300283971022
51 0.08119753679244111
52 0.08229444241491356
53 0.0837574677073567
54 0.08679294058731801
55 0.08692697742736565
56 0.08756114641304191
57 0.08756527691113071
58 0.08876273802842878
59 0.09148184896207151
60 0.09161260905817872
61 0.0936926047134014
62 0.09380053141340194
63 0.0940615506337182
64 0.09956193105119207
65 0.10081997864101723
66 0.10292944569743243
67 0.10407130021865622
68 0.10440158637779859
69 0.10741785644399145
70 0.11009796871747479
71 0.11027761100636317
72 0.11465466429919692
73 0.11469250643393122
74 0.11551629579355183
75 0.11724091066260045
76 0.1220502996446402
77 0.122075259949595
78 0.12267983898846843
79 0.13021843036256997
80 0.13035480971409705
81 0.13446998944168492
82 0.13638215771571224
83 0.13943598621174913
84 0.144391844337359
85 0.14630478515598958
86 0.15181860092309954
87 0.1548282761812506
88 0.15614942807293353
89 0.15676437729966192
90 0.1579445708823195
91 0.16474565518086712
92 0.16906024911587955
93 0.17032032280204457
94 0.17277524984364714
95 0.17636696752522762
96 0.18474713829277697
97 0.18712008995074544
98 0.19655696328236394
99 0.2036424584546248


==> outdata/er-demo-sqrd-hpf/comparison.csv <==
idx difficulty p100 p177 p316 p562 p1000
0 -14.689361660809784 1.0 1.0 1.0 1.0 1.0
1 -17.32756953430569 1.0 1.0 1.0 1.0 1.0
2 -17.916048383127624 1.0 1.0 1.0 1.0 1.0
3 -18.203392065619198 1.0 1.0 1.0 1.0 1.0
4 -19.721025497760234 1.0 1.0 1.0 1.0 1.0
5 -20.6471320620191 1.0 1.0 1.0 1.0 1.0
6 -20.883731356175392 1.0 1.0 1.0 1.0 1.0
7 -21.11830884145433 0.99 1.0 1.0 1.0 1.0
8 -21.30201323466033 1.0 1.0 1.0 1.0 1.0
9 -22.47255804028575 1.0 1.0 1.0 1.0 1.0
10 -22.84950521811522 0.99 1.0 1.0 1.0 1.0
11 -22.874413182261414 1.0 1.0 1.0 1.0 1.0
12 -23.164745366730838 1.0 1.0 1.0 1.0 1.0
13 -23.367583903681005 1.0 1.0 1.0 1.0 1.0
14 -26.270248991479267 1.0 1.0 1.0 1.0 1.0
15 -27.037675439500156 1.0 1.0 1.0 1.0 1.0
16 -27.163682795352553 1.0 1.0 1.0 1.0 1.0
17 -29.454621182524612 0.99 1.0 1.0 1.0 1.0
18 -30.97880701875376 1.0 1.0 1.0 1.0 1.0
19 -32.07571706308831 1.0 1.0 1.0 1.0 1.0
20 -32.967045578737284 0.99 1.0 1.0 1.0 1.0
21 -33.26817836874565 1.0 1.0 1.0 1.0 1.0
22 -34.215476349497365 0.99 1.0 1.0 1.0 1.0
23 -34.80413133933173 1.0 1.0 1.0 1.0 1.0
24 -35.55518299667578 0.99 1.0 1.0 1.0 1.0
25 -38.4217170069009 0.99 1.0 1.0 1.0 1.0
26 -40.73334661934481 1.0 1.0 1.0 1.0 1.0
27 -41.57568701934637 0.99 1.0 1.0 1.0 1.0
28 -43.580125816539834 1.0 1.0 1.0 1.0 1.0
29 -44.6166771701689 1.0 1.0 1.0 1.0 1.0
30 -48.141898398391724 1.0 1.0 1.0 1.0 1.0
31 -49.45385574608376 1.0 1.0 1.0 1.0 1.0
32 -59.285034607474806 0.99 1.0 1.0 1.0 1.0
33 -72.2019773283918 0.99 1.0 1.0 1.0 1.0
34 -76.6591406547126 0.97 1.0 1.0 1.0 1.0
35 -77.96541398447697 0.98 1.0 1.0 1.0 1.0
36 -83.60483219025564 0.98 1.0 1.0 1.0 1.0
37 -85.41048311958404 0.99 1.0 1.0 1.0 1.0
38 -92.35806075505592 0.97 1.0 1.0 1.0 1.0
39 -119.1097272658547 0.94 1.0 1.0 1.0 1.0
40 -128.10453902303388 0.97 1.0 1.0 1.0 1.0
41 -142.38249184630646 0.95 1.0 1.0 1.0 1.0
42 -172.33244450767384 0.93 1.0 1.0 1.0 1.0
43 -181.3788775803318 0.95 1.0 1.0 1.0 1.0
44 -182.73982460515958 0.93 1.0 1.0 1.0 1.0
45 -190.74219375881955 0.94 1.0 1.0 1.0 1.0
46 -227.9275307724408 0.87 1.0 1.0 1.0 1.0
47 -278.2613385977753 0.83 1.0 1.0 1.0 1.0
48 -326.9202361976614 0.84 1.0 1.0 1.0 1.0
49 -332.9482119016866 0.81 1.0 1.0 1.0 1.0
51 1527.8046246917047 0.51 0.92 1.0 1.0 1.0
52 570.9588924207694 0.76 1.0 1.0 1.0 1.0
53 311.0937718016388 0.76 1.0 1.0 1.0 1.0
54 160.00159367711416 0.96 1.0 1.0 1.0 1.0
55 156.64222754484044 0.92 1.0 1.0 1.0 1.0
56 142.48782310466106 0.95 1.0 1.0 1.0 1.0
57 142.4040118385349 0.92 1.0 1.0 1.0 1.0
58 121.65842050148794 0.95 1.0 1.0 1.0 1.0
59 91.41732032922475 0.97 1.0 1.0 1.0 1.0
60 90.33745015532735 0.96 1.0 1.0 1.0 1.0
61 76.04792978567137 0.98 1.0 1.0 1.0 1.0
62 75.42883988079066 0.98 1.0 1.0 1.0 1.0
63 73.9724425461768 0.98 1.0 1.0 1.0 1.0
64 52.57919841120666 0.99 1.0 1.0 1.0 1.0
65 49.31701895780446 0.99 1.0 1.0 1.0 1.0
66 44.6698926826175 1.0 1.0 1.0 1.0 1.0
67 42.50201295461512 0.98 1.0 1.0 1.0 1.0
68 41.913636591358326 0.99 1.0 1.0 1.0 1.0
69 37.2095050162691 0.99 1.0 1.0 1.0 1.0
70 33.83526153052816 1.0 1.0 1.0 1.0 1.0
71 33.63084505419814 1.0 1.0 1.0 1.0 1.0
72 29.31548793621991 1.0 1.0 1.0 1.0 1.0
73 29.283002525671453 0.99 1.0 1.0 1.0 1.0
74 28.593246890414875 1.0 1.0 1.0 1.0 1.0
75 27.249509831082317 1.0 1.0 1.0 1.0 1.0
76 24.092149500837312 1.0 1.0 1.0 1.0 1.0
77 24.07767045634506 0.99 1.0 1.0 1.0 1.0
78 23.732204204170426 1.0 1.0 1.0 1.0 1.0
79 20.130677275798337 0.99 1.0 1.0 1.0 1.0
80 20.07556165392183 0.99 1.0 1.0 1.0 1.0
81 18.543591307647475 0.99 1.0 1.0 1.0 1.0
82 17.908580497334313 1.0 1.0 1.0 1.0 1.0
83 16.979951477119055 0.99 1.0 1.0 1.0 1.0
84 15.66199129919726 1.0 1.0 1.0 1.0 1.0
85 15.206400507676776 0.99 1.0 1.0 1.0 1.0
86 14.03004712538566 1.0 1.0 1.0 1.0 1.0
87 13.461618366837174 0.99 1.0 1.0 1.0 1.0
88 13.226389118587445 1.0 1.0 1.0 1.0 1.0
89 13.11967944799291 1.0 1.0 1.0 1.0 1.0
90 12.919634902609513 1.0 1.0 1.0 1.0 1.0
91 11.876110457285632 1.0 1.0 1.0 1.0 1.0
92 11.297233500464424 1.0 1.0 1.0 1.0 1.0
93 11.138670662251283 1.0 1.0 1.0 1.0 1.0
94 10.842194920799393 1.0 1.0 1.0 1.0 1.0
95 10.435802810725672 1.0 1.0 1.0 1.0 1.0
96 9.596548118288426 1.0 1.0 1.0 1.0 1.0
97 9.38287982067074 1.0 1.0 1.0 1.0 1.0
98 8.619652291711091 1.0 1.0 1.0 1.0 1.0
99 8.123512772698575 1.0 1.0 1.0 1.0 1.0


==> outdata/er-demo-sqrd-hpf/config.yaml <==
n: 100
p: 0.04605170185988092
filter: hpf-easy
sample sizes: [100, 177, 316, 562, 1000]
trials: 100


==> outdata/er-demo-sqrd-hpf/plot-params.yaml <==
min-difficulty: 27.28644185587104
max-difficulty: 10000.0
100-min-correctness: 0.45
100-max-correctness: 1.0
177-min-correctness: 0.49
177-max-correctness: 1.0
316-min-correctness: 0.51
316-max-correctness: 1.0
562-min-correctness: 0.53
562-max-correctness: 1.0
1000-min-correctness: 0.53
1000-max-correctness: 1.0


==> outdata/er-demo-sqrd-hpf/selection-correctness.csv <==
m correctness
100 1.0
177 1.0
316 1.0
562 1.0
1000 1.0


==> outdata/er-demo-sqrd-lpf/centrality.csv <==
idx u
0 0.012466525243823134
1 0.02283150452367881
2 0.02472712320959343
3 0.025608186493656617
4 0.029835700619875227
5 0.032110126205985176
6 0.03265883966288902
7 0.033190726314752735
8 0.033599083080383986
9 0.036044285861992965
10 0.03677837903476261
11 0.0368260343635319
12 0.0373739550401951
13 0.03774867698548813
14 0.042477128385138084
15 0.0435575747751707
16 0.04372914341078586
17 0.046592472842967345
18 0.04826287018661528
19 0.04936677073761429
20 0.05020968111054172
21 0.05048424852752742
22 0.05131646249330671
23 0.051810781648776144
24 0.05241770813672712
25 0.054516055636377514
26 0.05599309268022711
27 0.056490483887114896
28 0.05759676344128074
29 0.058129859068694285
30 0.059771075822527886
31 0.06032213259787494
32 0.06367533958167246
33 0.06669296663569102
34 0.06749824403522282
35 0.06771680274797337
36 0.06858197171504572
37 0.06883483818034528
38 0.06971557757953598
39 0.07214738291046645
40 0.07273687818849708
41 0.07351966740687174
42 0.07474026498116687
43 0.07502968170033386
44 0.07507074192361998
45 0.07530032433059948
46 0.07615564341625214
47 0.07694925889727382
48 0.07748415273110029
49 0.07753953273759331
50 0.08054300283971022
51 0.08119753679244111
52 0.08229444241491356
53 0.0837574677073567
54 0.08679294058731801
55 0.08692697742736565
56 0.08756114641304191
57 0.08756527691113071
58 0.08876273802842878
59 0.09148184896207151
60 0.09161260905817872
61 0.0936926047134014
62 0.09380053141340194
63 0.0940615506337182
64 0.09956193105119207
65 0.10081997864101723
66 0.10292944569743243
67 0.10407130021865622
68 0.10440158637779859
69 0.10741785644399145
70 0.11009796871747479
71 0.11027761100636317
72 0.11465466429919692
73 0.11469250643393122
74 0.11551629579355183
75 0.11724091066260045
76 0.1220502996446402
77 0.122075259949595
78 0.12267983898846843
79 0.13021843036256997
80 0.13035480971409705
81 0.13446998944168492
82 0.13638215771571224
83 0.13943598621174913
84 0.144391844337359
85 0.14630478515598958
86 0.15181860092309954
87 0.1548282761812506
88 0.15614942807293353
89 0.15676437729966192
90 0.1579445708823195
91 0.16474565518086712
92 0.16906024911587955
93 0.17032032280204457
94 0.17277524984364714
95 0.17636696752522762
96 0.18474713829277697
97 0.18712008995074544
98 0.19655696328236394
99 0.2036424584546248


==> outdata/er-demo-sqrd-lpf/comparison.csv <==
idx difficulty p100 p177 p316 p562 p1000
0 -14.689361660809784 0.54 0.74 0.77 0.82 0.91
1 -17.32756953430569 0.54 0.71 0.7 0.77 0.86
2 -17.916048383127624 0.55 0.69 0.73 0.83 0.92
3 -18.203392065619198 0.61 0.71 0.63 0.77 0.89
4 -19.721025497760234 0.62 0.68 0.77 0.75 0.83
5 -20.6471320620191 0.54 0.66 0.68 0.75 0.78
6 -20.883731356175392 0.55 0.63 0.75 0.74 0.83
7 -21.11830884145433 0.52 0.63 0.72 0.77 0.84
8 -21.30201323466033 0.49 0.69 0.73 0.72 0.81
9 -22.47255804028575 0.54 0.6 0.65 0.76 0.83
10 -22.84950521811522 0.58 0.67 0.7 0.67 0.81
11 -22.874413182261414 0.54 0.68 0.66 0.68 0.82
12 -23.164745366730838 0.62 0.73 0.71 0.78 0.86
13 -23.367583903681005 0.49 0.61 0.68 0.74 0.8
14 -26.270248991479267 0.55 0.71 0.66 0.75 0.76
15 -27.037675439500156 0.51 0.7 0.66 0.7 0.79
16 -27.163682795352553 0.49 0.62 0.63 0.63 0.78
17 -29.454621182524612 0.59 0.65 0.65 0.7 0.72
18 -30.97880701875376 0.47 0.59 0.64 0.68 0.74
19 -32.07571706308831 0.58 0.61 0.63 0.67 0.73
20 -32.967045578737284 0.5 0.57 0.69 0.64 0.69
21 -33.26817836874565 0.55 0.64 0.59 0.66 0.68
22 -34.215476349497365 0.52 0.63 0.61 0.72 0.76
23 -34.80413133933173 0.47 0.6 0.62 0.65 0.71
24 -35.55518299667578 0.44 0.59 0.68 0.64 0.62
25 -38.4217170069009 0.62 0.56 0.53 0.64 0.74
26 -40.73334661934481 0.46 0.59 0.58 0.57 0.65
27 -41.57568701934637 0.5 0.66 0.55 0.6 0.66
28 -43.580125816539834 0.53 0.69 0.59 0.64 0.72
29 -44.6166771701689 0.52 0.61 0.61 0.65 0.74
30 -48.141898398391724 0.52 0.57 0.57 0.55 0.68
31 -49.45385574608376 0.52 0.61 0.58 0.62 0.65
32 -59.285034607474806 0.41 0.58 0.56 0.58 0.68
33 -72.2019773283918 0.52 0.56 0.58 0.59 0.62
34 -76.6591406547126 0.51 0.6 0.53 0.5 0.61
35 -77.96541398447697 0.51 0.58 0.57 0.59 0.53
36 -83.60483219025564 0.46 0.53 0.57 0.51 0.59
37 -85.41048311958404 0.49 0.5 0.58 0.53 0.57
38 -92.35806075505592 0.4 0.53 0.52 0.55 0.59
39 -119.1097272658547 0.52 0.52 0.5 0.49 0.53
40 -128.10453902303388 0.47 0.55 0.58 0.47 0.53
41 -142.38249184630646 0.51 0.55 0.51 0.56 0.59
42 -172.33244450767384 0.4 0.48 0.51 0.51 0.52
43 -181.3788775803318 0.47 0.53 0.47 0.57 0.49
44 -182.73982460515958 0.54 0.55 0.55 0.47 0.5
45 -190.74219375881955 0.39 0.56 0.56 0.57 0.56
46 -227.9275307724408 0.46 0.56 0.4 0.58 0.49
47 -278.2613385977753 0.41 0.49 0.54 0.55 0.5
48 -326.9202361976614 0.45 0.59 0.54 0.53 0.54
49 -332.9482119016866 0.53 0.51 0.53 0.49 0.42
51 1527.8046246917047 0.53 0.44 0.54 0.63 0.48
52 570.9588924207694 0.51 0.45 0.5 0.52 0.53
53 311.0937718016388 0.54 0.5 0.52 0.44 0.46
54 160.00159367711416 0.59 0.42 0.5 0.47 0.55
55 156.64222754484044 0.55 0.42 0.55 0.52 0.54
56 142.48782310466106 0.49 0.48 0.42 0.63 0.6
57 142.4040118385349 0.58 0.52 0.65 0.56 0.62
58 121.65842050148794 0.52 0.4 0.5 0.55 0.56
59 91.41732032922475 0.59 0.53 0.51 0.58 0.64
60 90.33745015532735 0.52 0.43 0.54 0.55 0.56
61 76.04792978567137 0.55 0.45 0.54 0.56 0.67
62 75.42883988079066 0.51 0.48 0.51 0.56 0.68
63 73.9724425461768 0.56 0.45 0.49 0.55 0.61
64 52.57919841120666 0.54 0.55 0.48 0.6 0.7
65 49.31701895780446 0.64 0.49 0.6 0.66 0.63
66 44.6698926826175 0.59 0.52 0.6 0.59 0.64
67 42.50201295461512 0.57 0.56 0.63 0.65 0.71
68 41.913636591358326 0.69 0.56 0.53 0.63 0.72
69 37.2095050162691 0.59 0.55 0.57 0.63 0.77
70 33.83526153052816 0.61 0.55 0.64 0.69 0.65
71 33.63084505419814 0.59 0.5 0.63 0.69 0.72
72 29.31548793621991 0.52 0.58 0.64 0.68 0.82
73 29.283002525671453 0.58 0.5 0.67 0.65 0.87
74 28.593246890414875 0.54 0.49 0.6 0.62 0.8
75 27.249509831082317 0.58 0.68 0.7 0.7 0.77
76 24.092149500837312 0.56 0.59 0.6 0.68 0.78
77 24.07767045634506 0.56 0.54 0.67 0.66 0.73
78 23.732204204170426 0.58 0.57 0.66 0.73 0.81
79 20.130677275798337 0.69 0.6 0.74 0.73 0.81
80 20.07556165392183 0.63 0.53 0.72 0.79 0.82
81 18.543591307647475 0.55 0.62 0.63 0.71 0.82
82 17.908580497334313 0.62 0.67 0.63 0.73 0.92
83 16.979951477119055 0.62 0.61 0.76 0.78 0.88
84 15.66199129919726 0.66 0.68 0.6 0.76 0.88
85 15.206400507676776 0.7 0.6 0.73 0.8 0.9
86 14.03004712538566 0.62 0.66 0.78 0.78 0.93
87 13.461618366837174 0.6 0.6 0.78 0.86 0.97
88 13.226389118587445 0.54 0.67 0.77 0.8 0.99
89 13.11967944799291 0.61 0.6 0.73 0.84 0.9
90 12.919634902609513 0.65 0.62 0.74 0.85 0.94
91 11.876110457285632 0.69 0.62 0.75 0.89 0.92
92 11.297233500464424 0.71 0.63 0.71 0.89 0.91
93 11.138670662251283 0.71 0.69 0.72 0.85 0.96
94 10.842194920799393 0.64 0.69 0.8 0.89 0.94
95 10.435802810725672 0.64 0.8 0.85 0.92 0.99
96 9.596548118288426 0.65 0.71 0.8 0.89 0.99
97 9.38287982067074 0.69 0.72 0.85 0.88 0.99
98 8.619652291711091 0.68 0.71 0.83 0.9 0.99
99 8.123512772698575 0.72 0.73 0.84 0.93 0.98


==> outdata/er-demo-sqrd-lpf/config.yaml <==
n: 100
p: 0.04605170185988092
filter: lpf-easy
sample sizes: [100, 177, 316, 562, 1000]
trials: 100


==> outdata/er-demo-sqrd-lpf/plot-params.yaml <==
min-difficulty: 27.28644185587104
max-difficulty: 10000.0
100-min-correctness: 0.33
100-max-correctness: 1.0
177-min-correctness: 0.37
177-max-correctness: 1.0
316-min-correctness: 0.36
316-max-correctness: 1.0
562-min-correctness: 0.39
562-max-correctness: 1.0
1000-min-correctness: 0.37
1000-max-correctness: 1.0


==> outdata/er-demo-sqrd-lpf/selection-correctness.csv <==
m correctness
100 0.88
177 0.94
316 1.0
562 1.0
1000 1.0


==> outdata/er-demo-sqrt-hpf/centrality.csv <==
idx u
0 0.012466525243823134
1 0.02283150452367881
2 0.02472712320959343
3 0.025608186493656617
4 0.029835700619875227
5 0.032110126205985176
6 0.03265883966288902
7 0.033190726314752735
8 0.033599083080383986
9 0.036044285861992965
10 0.03677837903476261
11 0.0368260343635319
12 0.0373739550401951
13 0.03774867698548813
14 0.042477128385138084
15 0.0435575747751707
16 0.04372914341078586
17 0.046592472842967345
18 0.04826287018661528
19 0.04936677073761429
20 0.05020968111054172
21 0.05048424852752742
22 0.05131646249330671
23 0.051810781648776144
24 0.05241770813672712
25 0.054516055636377514
26 0.05599309268022711
27 0.056490483887114896
28 0.05759676344128074
29 0.058129859068694285
30 0.059771075822527886
31 0.06032213259787494
32 0.06367533958167246
33 0.06669296663569102
34 0.06749824403522282
35 0.06771680274797337
36 0.06858197171504572
37 0.06883483818034528
38 0.06971557757953598
39 0.07214738291046645
40 0.07273687818849708
41 0.07351966740687174
42 0.07474026498116687
43 0.07502968170033386
44 0.07507074192361998
45 0.07530032433059948
46 0.07615564341625214
47 0.07694925889727382
48 0.07748415273110029
49 0.07753953273759331
50 0.08054300283971022
51 0.08119753679244111
52 0.08229444241491356
53 0.0837574677073567
54 0.08679294058731801
55 0.08692697742736565
56 0.08756114641304191
57 0.08756527691113071
58 0.08876273802842878
59 0.09148184896207151
60 0.09161260905817872
61 0.0936926047134014
62 0.09380053141340194
63 0.0940615506337182
64 0.09956193105119207
65 0.10081997864101723
66 0.10292944569743243
67 0.10407130021865622
68 0.10440158637779859
69 0.10741785644399145
70 0.11009796871747479
71 0.11027761100636317
72 0.11465466429919692
73 0.11469250643393122
74 0.11551629579355183
75 0.11724091066260045
76 0.1220502996446402
77 0.122075259949595
78 0.12267983898846843
79 0.13021843036256997
80 0.13035480971409705
81 0.13446998944168492
82 0.13638215771571224
83 0.13943598621174913
84 0.144391844337359
85 0.14630478515598958
86 0.15181860092309954
87 0.1548282761812506
88 0.15614942807293353
89 0.15676437729966192
90 0.1579445708823195
91 0.16474565518086712
92 0.16906024911587955
93 0.17032032280204457
94 0.17277524984364714
95 0.17636696752522762
96 0.18474713829277697
97 0.18712008995074544
98 0.19655696328236394
99 0.2036424584546248


==> outdata/er-demo-sqrt-hpf/comparison.csv <==
idx difficulty p100 p177 p316 p562 p1000
0 -14.689361660809784 0.486 0.496 0.508 0.544 0.534
1 -17.32756953430569 0.492 0.474 0.482 0.518 0.512
2 -17.916048383127624 0.522 0.532 0.504 0.54 0.542
3 -18.203392065619198 0.516 0.502 0.536 0.52 0.558
4 -19.721025497760234 0.516 0.486 0.526 0.534 0.546
5 -20.6471320620191 0.482 0.504 0.52 0.498 0.52
6 -20.883731356175392 0.508 0.48 0.504 0.534 0.534
7 -21.11830884145433 0.496 0.514 0.526 0.492 0.556
8 -21.30201323466033 0.53 0.514 0.502 0.514 0.546
9 -22.47255804028575 0.52 0.518 0.532 0.502 0.54
10 -22.84950521811522 0.514 0.526 0.494 0.562 0.548
11 -22.874413182261414 0.5 0.482 0.53 0.53 0.534
12 -23.164745366730838 0.484 0.494 0.526 0.496 0.582
13 -23.367583903681005 0.476 0.532 0.556 0.526 0.524
14 -26.270248991479267 0.49 0.522 0.502 0.544 0.52
15 -27.037675439500156 0.506 0.51 0.512 0.502 0.498
16 -27.163682795352553 0.552 0.518 0.534 0.49 0.534
17 -29.454621182524612 0.496 0.524 0.514 0.506 0.524
18 -30.97880701875376 0.502 0.518 0.514 0.494 0.512
19 -32.07571706308831 0.512 0.49 0.514 0.514 0.482
20 -32.967045578737284 0.52 0.506 0.506 0.476 0.518
21 -33.26817836874565 0.514 0.482 0.524 0.518 0.528
22 -34.215476349497365 0.454 0.532 0.488 0.526 0.554
23 -34.80413133933173 0.494 0.496 0.484 0.526 0.496
24 -35.55518299667578 0.502 0.492 0.478 0.532 0.5
25 -38.4217170069009 0.526 0.51 0.532 0.488 0.55
26 -40.73334661934481 0.492 0.496 0.532 0.522 0.538
27 -41.57568701934637 0.464 0.51 0.518 0.514 0.512
28 -43.580125816539834 0.522 0.51 0.514 0.504 0.514
29 -44.6166771701689 0.488 0.496 0.51 0.504 0.492
30 -48.141898398391724 0.5 0.49 0.464 0.504 0.55
31 -49.45385574608376 0.502 0.476 0.478 0.518 0.514
32 -59.285034607474806 0.518 0.502 0.524 0.536 0.546
33 -72.2019773283918 0.502 0.53 0.478 0.506 0.534
34 -76.6591406547126 0.526 0.504 0.48 0.526 0.504
35 -77.96541398447697 0.476 0.478 0.5 0.494 0.452
36 -83.60483219025564 0.502 0.49 0.48 0.532 0.516
37 -85.41048311958404 0.52 0.498 0.524 0.514 0.52
38 -92.35806075505592 0.49 0.484 0.52 0.538 0.53
39 -119.1097272658547 0.468 0.5 0.49 0.524 0.53
40 -128.10453902303388 0.49 0.51 0.526 0.5 0.534
41 -142.38249184630646 0.524 0.482 0.47 0.538 0.492
42 -172.33244450767384 0.5 0.508 0.482 0.496 0.498
43 -181.3788775803318 0.496 0.5 0.452 0.508 0.51
44 -182.73982460515958 0.49 0.506 0.518 0.504 0.498
45 -190.74219375881955 0.522 0.532 0.484 0.55 0.476
46 -227.9275307724408 0.476 0.482 0.512 0.522 0.502
47 -278.2613385977753 0.486 0.49 0.51 0.486 0.482
48 -326.9202361976614 0.526 0.492 0.488 0.506 0.51
49 -332.9482119016866 0.496 0.51 0.556 0.528 0.494
51 1527.8046246917047 0.496 0.51 0.502 0.486 0.47
52 570.9588924207694 0.46 0.504 0.478 0.486 0.502
53 311.0937718016388 0.5 0.51 0.5 0.5 0.51
54 160.00159367711416 0.514 0.512 0.494 0.54 0.486
55 156.64222754484044 0.49 0.51 0.48 0.514 0.47
56 142.48782310466106 0.528 0.504 0.494 0.496 0.496
57 142.4040118385349 0.52 0.504 0.514 0.496 0.498
58 121.65842050148794 0.466 0.494 0.496 0.5 0.528
59 91.41732032922475 0.504 0.502 0.512 0.474 0.53
60 90.33745015532735 0.508 0.506 0.526 0.512 0.494
61 76.04792978567137 0.516 0.516 0.494 0.496 0.488
62 75.42883988079066 0.468 0.464 0.5 0.498 0.472
63 73.9724425461768 0.516 0.478 0.496 0.49 0.496
64 52.57919841120666 0.508 0.478 0.474 0.49 0.536
65 49.31701895780446 0.472 0.508 0.524 0.5 0.51
66 44.6698926826175 0.514 0.532 0.506 0.5 0.486
67 42.50201295461512 0.486 0.522 0.498 0.466 0.488
68 41.913636591358326 0.478 0.52 0.482 0.474 0.516
69 37.2095050162691 0.478 0.484 0.474 0.474 0.47
70 33.83526153052816 0.468 0.482 0.512 0.49 0.484
71 33.63084505419814 0.518 0.526 0.508 0.484 0.496
72 29.31548793621991 0.504 0.522 0.512 0.508 0.504
73 29.283002525671453 0.532 0.498 0.482 0.472 0.538
74 28.593246890414875 0.506 0.484 0.512 0.476 0.488
75 27.249509831082317 0.48 0.54 0.498 0.49 0.496
76 24.092149500837312 0.52 0.466 0.496 0.518 0.528
77 24.07767045634506 0.52 0.506 0.512 0.522 0.508
78 23.732204204170426 0.522 0.512 0.514 0.498 0.516
79 20.130677275798337 0.524 0.526 0.472 0.518 0.518
80 20.07556165392183 0.512 0.494 0.504 0.508 0.536
81 18.543591307647475 0.512 0.516 0.518 0.514 0.482
82 17.908580497334313 0.48 0.522 0.49 0.468 0.482
83 16.979951477119055 0.53 0.486 0.524 0.524 0.522
84 15.66199129919726 0.5 0.514 0.474 0.506 0.518
85 15.206400507676776 0.494 0.496 0.52 0.518 0.51
86 14.03004712538566 0.506 0.496 0.51 0.526 0.54
87 13.461618366837174 0.532 0.484 0.5 0.532 0.518
88 13.226389118587445 0.532 0.482 0.508 0.518 0.512
89 13.11967944799291 0.49 0.516 0.474 0.532 0.512
90 12.919634902609513 0.542 0.52 0.512 0.51 0.512
91 11.876110457285632 0.514 0.528 0.492 0.508 0.484
92 11.297233500464424 0.486 0.508 0.512 0.53 0.544
93 11.138670662251283 0.496 0.51 0.514 0.524 0.53
94 10.842194920799393 0.54 0.498 0.532 0.542 0.542
95 10.435802810725672 0.532 0.506 0.498 0.478 0.536
96 9.596548118288426 0.522 0.49 0.512 0.506 0.552
97 9.38287982067074 0.532 0.506 0.506 0.504 0.502
98 8.619652291711091 0.524 0.522 0.504 0.522 0.528
99 8.123512772698575 0.544 0.512 0.528 0.512 0.512


==> outdata/er-demo-sqrt-hpf/config.yaml <==
n: 100
p: 0.04605170185988092
filter: hpf-hard
sample sizes: [100, 177, 316, 562, 1000]
trials: 500


==> outdata/er-demo-sqrt-hpf/plot-params.yaml <==
min-difficulty: 27.28644185587104
max-difficulty: 10000.0
100-min-correctness: 0.418
100-max-correctness: 1.0
177-min-correctness: 0.436
177-max-correctness: 1.0
316-min-correctness: 0.422
316-max-correctness: 1.0
562-min-correctness: 0.418
562-max-correctness: 1.0
1000-min-correctness: 0.424
1000-max-correctness: 1.0


==> outdata/er-demo-sqrt-hpf/selection-correctness.csv <==
m correctness
100 0.368
177 0.37
316 0.394
562 0.454
1000 0.54


==> outdata/er-demo-sqrt-lpf/centrality.csv <==
idx u
0 0.012466525243823134
1 0.02283150452367881
2 0.02472712320959343
3 0.025608186493656617
4 0.029835700619875227
5 0.032110126205985176
6 0.03265883966288902
7 0.033190726314752735
8 0.033599083080383986
9 0.036044285861992965
10 0.03677837903476261
11 0.0368260343635319
12 0.0373739550401951
13 0.03774867698548813
14 0.042477128385138084
15 0.0435575747751707
16 0.04372914341078586
17 0.046592472842967345
18 0.04826287018661528
19 0.04936677073761429
20 0.05020968111054172
21 0.05048424852752742
22 0.05131646249330671
23 0.051810781648776144
24 0.05241770813672712
25 0.054516055636377514
26 0.05599309268022711
27 0.056490483887114896
28 0.05759676344128074
29 0.058129859068694285
30 0.059771075822527886
31 0.06032213259787494
32 0.06367533958167246
33 0.06669296663569102
34 0.06749824403522282
35 0.06771680274797337
36 0.06858197171504572
37 0.06883483818034528
38 0.06971557757953598
39 0.07214738291046645
40 0.07273687818849708
41 0.07351966740687174
42 0.07474026498116687
43 0.07502968170033386
44 0.07507074192361998
45 0.07530032433059948
46 0.07615564341625214
47 0.07694925889727382
48 0.07748415273110029
49 0.07753953273759331
50 0.08054300283971022
51 0.08119753679244111
52 0.08229444241491356
53 0.0837574677073567
54 0.08679294058731801
55 0.08692697742736565
56 0.08756114641304191
57 0.08756527691113071
58 0.08876273802842878
59 0.09148184896207151
60 0.09161260905817872
61 0.0936926047134014
62 0.09380053141340194
63 0.0940615506337182
64 0.09956193105119207
65 0.10081997864101723
66 0.10292944569743243
67 0.10407130021865622
68 0.10440158637779859
69 0.10741785644399145
70 0.11009796871747479
71 0.11027761100636317
72 0.11465466429919692
73 0.11469250643393122
74 0.11551629579355183
75 0.11724091066260045
76 0.1220502996446402
77 0.122075259949595
78 0.12267983898846843
79 0.13021843036256997
80 0.13035480971409705
81 0.13446998944168492
82 0.13638215771571224
83 0.13943598621174913
84 0.144391844337359
85 0.14630478515598958
86 0.15181860092309954
87 0.1548282761812506
88 0.15614942807293353
89 0.15676437729966192
90 0.1579445708823195
91 0.16474565518086712
92 0.16906024911587955
93 0.17032032280204457
94 0.17277524984364714
95 0.17636696752522762
96 0.18474713829277697
97 0.18712008995074544
98 0.19655696328236394
99 0.2036424584546248


==> outdata/er-demo-sqrt-lpf/comparison.csv <==
idx difficulty p100 p177 p316 p562 p1000
0 -14.689361660809784 0.542 0.492 0.56 0.514 0.6
1 -17.32756953430569 0.522 0.506 0.572 0.542 0.572
2 -17.916048383127624 0.558 0.576 0.524 0.534 0.586
3 -18.203392065619198 0.532 0.516 0.518 0.558 0.542
4 -19.721025497760234 0.51 0.528 0.57 0.534 0.592
5 -20.6471320620191 0.514 0.492 0.53 0.566 0.556
6 -20.883731356175392 0.528 0.49 0.55 0.538 0.584
7 -21.11830884145433 0.52 0.56 0.556 0.534 0.576
8 -21.30201323466033 0.528 0.524 0.566 0.582 0.54
9 -22.47255804028575 0.562 0.514 0.546 0.516 0.54
10 -22.84950521811522 0.53 0.504 0.556 0.522 0.564
11 -22.874413182261414 0.524 0.532 0.548 0.536 0.542
12 -23.164745366730838 0.528 0.522 0.536 0.554 0.568
13 -23.367583903681005 0.51 0.502 0.53 0.536 0.58
14 -26.270248991479267 0.492 0.48 0.528 0.558 0.558
15 -27.037675439500156 0.5 0.52 0.508 0.538 0.552
16 -27.163682795352553 0.524 0.528 0.566 0.516 0.542
17 -29.454621182524612 0.474 0.486 0.534 0.572 0.516
18 -30.97880701875376 0.508 0.512 0.546 0.52 0.55
19 -32.07571706308831 0.532 0.526 0.536 0.514 0.544
20 -32.967045578737284 0.552 0.522 0.538 0.534 0.526
21 -33.26817836874565 0.516 0.514 0.528 0.516 0.54
22 -34.215476349497365 0.51 0.506 0.538 0.54 0.554
23 -34.80413133933173 0.546 0.518 0.552 0.502 0.54
24 -35.55518299667578 0.488 0.51 0.512 0.512 0.538
25 -38.4217170069009 0.52 0.544 0.544 0.494 0.538
26 -40.73334661934481 0.54 0.524 0.54 0.546 0.55
27 -41.57568701934637 0.494 0.506 0.53 0.544 0.544
28 -43.580125816539834 0.518 0.512 0.498 0.524 0.54
29 -44.6166771701689 0.512 0.504 0.54 0.546 0.56
30 -48.141898398391724 0.478 0.514 0.528 0.53 0.562
31 -49.45385574608376 0.516 0.556 0.526 0.516 0.516
32 -59.285034607474806 0.494 0.476 0.522 0.51 0.55
33 -72.2019773283918 0.492 0.506 0.538 0.5 0.542
34 -76.6591406547126 0.558 0.486 0.518 0.518 0.548
35 -77.96541398447697 0.514 0.53 0.55 0.508 0.536
36 -83.60483219025564 0.486 0.506 0.536 0.51 0.516
37 -85.41048311958404 0.508 0.502 0.52 0.512 0.55
38 -92.35806075505592 0.492 0.538 0.512 0.53 0.538
39 -119.1097272658547 0.492 0.522 0.524 0.502 0.494
40 -128.10453902303388 0.51 0.528 0.526 0.522 0.514
41 -142.38249184630646 0.54 0.454 0.53 0.518 0.522
42 -172.33244450767384 0.524 0.522 0.538 0.498 0.52
43 -181.3788775803318 0.524 0.49 0.506 0.52 0.524
44 -182.73982460515958 0.528 0.464 0.532 0.506 0.516
45 -190.74219375881955 0.522 0.47 0.53 0.52 0.516
46 -227.9275307724408 0.492 0.532 0.526 0.51 0.518
47 -278.2613385977753 0.53 0.492 0.516 0.502 0.522
48 -326.9202361976614 0.526 0.518 0.552 0.518 0.544
49 -332.9482119016866 0.512 0.478 0.532 0.53 0.536
51 1527.8046246917047 0.492 0.502 0.464 0.494 0.486
52 570.9588924207694 0.462 0.512 0.466 0.474 0.462
53 311.0937718016388 0.456 0.474 0.478 0.496 0.488
54 160.00159367711416 0.492 0.506 0.502 0.49 0.506
55 156.64222754484044 0.45 0.496 0.468 0.476 0.486
56 142.48782310466106 0.46 0.512 0.426 0.484 0.478
57 142.4040118385349 0.468 0.51 0.494 0.498 0.472
58 121.65842050148794 0.496 0.496 0.478 0.472 0.506
59 91.41732032922475 0.49 0.532 0.492 0.468 0.494
60 90.33745015532735 0.484 0.482 0.478 0.48 0.47
61 76.04792978567137 0.508 0.528 0.486 0.498 0.51
62 75.42883988079066 0.466 0.476 0.486 0.466 0.524
63 73.9724425461768 0.502 0.458 0.504 0.56 0.506
64 52.57919841120666 0.45 0.502 0.496 0.53 0.544
65 49.31701895780446 0.502 0.528 0.508 0.492 0.508
66 44.6698926826175 0.498 0.472 0.452 0.488 0.498
67 42.50201295461512 0.488 0.5 0.502 0.532 0.502
68 41.913636591358326 0.498 0.512 0.448 0.508 0.492
69 37.2095050162691 0.466 0.502 0.47 0.494 0.518
70 33.83526153052816 0.47 0.5 0.51 0.524 0.494
71 33.63084505419814 0.486 0.51 0.496 0.5 0.526
72 29.31548793621991 0.454 0.52 0.468 0.502 0.558
73 29.283002525671453 0.494 0.524 0.482 0.49 0.53
74 28.593246890414875 0.488 0.518 0.478 0.51 0.466
75 27.249509831082317 0.482 0.494 0.476 0.484 0.494
76 24.092149500837312 0.478 0.52 0.474 0.478 0.516
77 24.07767045634506 0.48 0.52 0.498 0.524 0.508
78 23.732204204170426 0.472 0.488 0.47 0.492 0.498
79 20.130677275798337 0.528 0.496 0.486 0.516 0.53
80 20.07556165392183 0.49 0.482 0.472 0.53 0.552
81 18.543591307647475 0.488 0.516 0.496 0.512 0.52
82 17.908580497334313 0.48 0.498 0.456 0.522 0.506
83 16.979951477119055 0.492 0.508 0.522 0.536 0.502
84 15.66199129919726 0.52 0.532 0.51 0.534 0.576
85 15.206400507676776 0.512 0.514 0.496 0.554 0.57
86 14.03004712538566 0.508 0.544 0.482 0.492 0.526
87 13.461618366837174 0.504 0.514 0.512 0.568 0.554
88 13.226389118587445 0.5 0.504 0.478 0.506 0.552
89 13.11967944799291 0.528 0.49 0.492 0.496 0.538
90 12.919634902609513 0.496 0.494 0.508 0.534 0.574
91 11.876110457285632 0.492 0.52 0.49 0.562 0.536
92 11.297233500464424 0.506 0.542 0.538 0.552 0.572
93 11.138670662251283 0.476 0.498 0.514 0.554 0.584
94 10.842194920799393 0.494 0.508 0.52 0.552 0.532
95 10.435802810725672 0.464 0.536 0.528 0.492 0.558
96 9.596548118288426 0.5 0.504 0.478 0.532 0.546
97 9.38287982067074 0.5 0.554 0.52 0.536 0.57
98 8.619652291711091 0.502 0.522 0.51 0.488 0.544
99 8.123512772698575 0.498 0.548 0.502 0.552 0.562


==> outdata/er-demo-sqrt-lpf/config.yaml <==
n: 100
p: 0.04605170185988092
filter: lpf-hard
sample sizes: [100, 177, 316, 562, 1000]
trials: 500


==> outdata/er-demo-sqrt-lpf/plot-params.yaml <==
min-difficulty: 27.28644185587104
max-difficulty: 10000.0
100-min-correctness: 0.424
100-max-correctness: 1.0
177-min-correctness: 0.42
177-max-correctness: 1.0
316-min-correctness: 0.426
316-max-correctness: 1.0
562-min-correctness: 0.418
562-max-correctness: 1.0
1000-min-correctness: 0.436
1000-max-correctness: 1.0


==> outdata/er-demo-sqrt-lpf/selection-correctness.csv <==
m correctness
100 0.42
177 0.422
316 0.474
562 0.6
1000 0.692


==> outdata/er-demo/centrality.csv <==
idx u
0 0.003238445277033457
1 0.00555365007558162
2 0.00812104037671866
3 0.012186496992723549
4 0.012346100394658515
5 0.013145685954507963
6 0.013614554444749644
7 0.015624941196329865
8 0.01904366713828574
9 0.019931010568080165
10 0.021040899241276983
11 0.02117443082142498
12 0.021552980043855554
13 0.021993234263159432
14 0.024785322236812436
15 0.02478627289134063
16 0.02748817903023538
17 0.028640554539438458
18 0.03007782825181424
19 0.03186672566017979
20 0.03268612630206577
21 0.035623770370014074
22 0.036377203147589
23 0.037176129915130564
24 0.037216961061000135
25 0.03736277188745382
26 0.03903089732919439
27 0.03965137827819377
28 0.039707830301763586
29 0.03999301944200092
30 0.041585032171587724
31 0.04318125505477663
32 0.044783107903187964
33 0.04571516141918791
34 0.04701851494896564
35 0.04775575207263717
36 0.04802397807542571
37 0.04936403760009804
38 0.04956625143707913
39 0.050169892502630674
40 0.053557536914516486
41 0.055584417357246986
42 0.05732051098562487
43 0.057326752777622496
44 0.06770554392894519
45 0.07166265675600424
46 0.07228906776334174
47 0.07337430414271086
48 0.07359502224818674
49 0.07447337918374924
50 0.07490928466993495
51 0.07518371069636332
52 0.07580303196544565
53 0.07589958046450644
54 0.07604625848968712
55 0.07780061015846237
56 0.07851910862639097
57 0.07976489260671521
58 0.08190069966185792
59 0.08227998314350976
60 0.08470321820659926
61 0.08721305293266841
62 0.08805765771141136
63 0.09102191733936518
64 0.09188241694507615
65 0.09246476145095292
66 0.0929075406163425
67 0.09459259010398077
68 0.09468013182188975
69 0.09623756658170361
70 0.10129834131899494
71 0.10167134891400041
72 0.10550823832958811
73 0.1094662438683564
74 0.10961858641272272
75 0.10964410408349659
76 0.11118507089084209
77 0.11536639337029816
78 0.11755729751844635
79 0.1231947326820104
80 0.12373094098046657
81 0.12428454294950703
82 0.12438856329897961
83 0.13488390884786045
84 0.1378228114556852
85 0.13873231656443746
86 0.14575000848104214
87 0.14839280584253944
88 0.15798609299286243
89 0.1598947149719248
90 0.1721943146670262
91 0.18412464293222672
92 0.20238660064632083
93 0.20270639843765262
94 0.20291209424065884
95 0.21013674674681088
96 0.21755835951828487
97 0.21861411357302846
98 0.21885422099628174
99 0.27348353796488395


==> outdata/er-demo/comparison.csv <==
idx difficulty p100 p1000 p10000 p100000
0 -13.952675990272317 0.683 0.986 1.0 1.0
1 -14.418439191693535 0.663 0.973 1.0 1.0
2 -14.972694829493678 0.674 0.979 1.0 1.0
3 -15.943168934809997 0.674 0.961 1.0 1.0
4 -15.983841161281452 0.641 0.95 1.0 1.0
5 -16.190766419027092 0.633 0.943 1.0 1.0
6 -16.31461622110397 0.639 0.935 1.0 1.0
7 -16.867859900400614 0.657 0.961 1.0 1.0
8 -17.900097487215213 0.612 0.875 1.0 1.0
9 -18.18900313508138 0.608 0.909 1.0 1.0
10 -18.56376410843753 0.632 0.95 1.0 1.0
11 -18.60989522404236 0.6 0.898 1.0 1.0
12 -18.74192763175773 0.611 0.897 1.0 1.0
13 -18.897857877011116 0.622 0.917 1.0 1.0
14 -19.9505376562007 0.68 0.982 1.0 1.0
15 -19.950916046650313 0.602 0.872 1.0 1.0
16 -21.087656782992198 0.599 0.863 1.0 1.0
17 -21.61286893285371 0.575 0.861 1.0 1.0
18 -22.305766528606544 0.612 0.897 1.0 1.0
19 -23.232819400290772 0.603 0.843 1.0 1.0
20 -23.68368541470778 0.603 0.856 1.0 1.0
21 -25.454675032777008 0.592 0.83 1.0 1.0
22 -25.95240019462922 0.599 0.845 1.0 1.0
23 -26.501892208540415 0.6 0.858 1.0 1.0
24 -26.530601041612464 0.661 0.935 1.0 1.0
25 -26.633631884625814 0.574 0.802 0.997 1.0
26 -27.871932773981786 0.595 0.822 1.0 1.0
27 -28.362432780020093 0.56 0.816 0.998 1.0
28 -28.40791717129123 0.592 0.814 0.994 1.0
29 -28.63994741338976 0.562 0.787 0.991 1.0
30 -30.008174978556436 0.541 0.766 0.994 1.0
31 -31.517872749407736 0.573 0.769 0.99 1.0
32 -33.19372410719542 0.539 0.753 0.993 1.0
33 -34.253469145520974 0.579 0.812 0.999 1.0
34 -35.85415569395932 0.547 0.787 0.998 1.0
35 -36.82762073099529 0.561 0.735 0.972 1.0
36 -37.19503798421362 0.542 0.72 0.976 1.0
37 -39.14622541195819 0.542 0.709 0.97 1.0
38 -39.45857588599758 0.518 0.765 0.996 1.0
39 -40.42136497280664 0.553 0.84 1.0 1.0
40 -46.83457351851811 0.55 0.678 0.935 1.0
41 -51.74679773058202 0.526 0.671 0.936 1.0
42 -56.85444693009166 0.542 0.659 0.902 1.0
43 -56.87463023668545 0.495 0.658 0.931 1.0
44 -138.81676700411143 0.498 0.55 0.674 0.922
45 -308.0118900318621 0.509 0.524 0.58 0.717
46 -381.64779315930497 0.518 0.5 0.578 0.725
47 -651.4740625462096 0.473 0.533 0.553 0.627
48 -760.8830500303146 0.495 0.504 0.539 0.601
49 -2294.075279369122 0.493 0.504 0.533 0.562
51 3643.9692437882745 0.519 0.488 0.514 0.514
52 1118.8845046278839 0.528 0.531 0.523 0.566
53 1009.7992998472795 0.528 0.491 0.502 0.56
54 879.5277275759743 0.519 0.505 0.517 0.586
55 345.86213277195134 0.541 0.549 0.572 0.723
56 277.0218193636675 0.525 0.53 0.593 0.771
57 205.94743501121647 0.537 0.557 0.616 0.843
58 143.03256224316215 0.495 0.562 0.667 0.943
59 135.67235229946894 0.513 0.56 0.683 0.943
60 102.10402145944998 0.52 0.581 0.761 0.985
61 81.27591308988414 0.545 0.632 0.856 1.0
62 76.05503713999519 0.525 0.635 0.886 1.0
63 62.06310418143241 0.523 0.642 0.84 1.0
64 58.91664448197324 0.538 0.611 0.881 0.999
65 56.96228091516487 0.534 0.649 0.875 1.0
66 55.56093895862169 0.533 0.678 0.948 1.0
67 50.804475058864845 0.525 0.701 0.952 1.0
68 50.57952207683356 0.553 0.655 0.884 1.0
69 46.88610194373946 0.554 0.692 0.95 1.0
70 37.8944959381722 0.563 0.696 0.943 1.0
71 37.36632536564334 0.553 0.678 0.933 1.0
72 32.680856055498694 0.564 0.758 0.98 1.0
73 28.93773130494883 0.567 0.748 0.984 1.0
74 28.810720751758986 0.565 0.808 0.999 1.0
75 28.789555174988656 0.575 0.754 0.991 1.0
76 27.566597562085676 0.587 0.779 0.989 1.0
77 24.71753499258394 0.573 0.804 0.997 1.0
78 23.44775133022181 0.563 0.797 0.998 1.0
79 20.710173378735462 0.64 0.863 1.0 1.0
80 20.48271352449556 0.579 0.777 0.995 1.0
81 20.253058613644313 0.638 0.821 0.999 1.0
82 20.21048058313836 0.601 0.814 1.0 1.0
83 16.673718488561434 0.614 0.886 1.0 1.0
84 15.894832972970406 0.631 0.825 0.999 1.0
85 15.668324902724283 0.606 0.911 1.0 1.0
86 14.116174231455396 0.61 0.828 0.998 1.0
87 13.608493224638934 0.633 0.89 1.0 1.0
88 12.037053663796334 0.629 0.905 1.0 1.0
89 11.766722795267013 0.658 0.949 1.0 1.0
90 10.27907376941652 0.644 0.93 1.0 1.0
91 9.15622139514846 0.688 0.968 1.0 1.0
92 7.84453290642895 0.698 0.989 1.0 1.0
93 7.824902852012656 0.697 0.977 1.0 1.0
94 7.812328521175792 0.7 0.965 1.0 1.0
95 7.39494762854831 0.721 0.985 1.0 1.0
96 7.010210203347612 0.729 0.997 1.0 1.0
97 6.958708399940716 0.737 0.996 1.0 1.0
98 6.947100922903156 0.685 0.974 1.0 1.0
99 5.035899586210034 0.776 0.999 1.0 1.0


==> outdata/er-demo/config.yaml <==
n: 100
p: 0.04605170185988092
filter: lpf-hard
sample sizes: [100, 1000, 10000, 100000]
trials: 1000


==> outdata/er-demo/plot-params.yaml <==
min-difficulty: 13.673828037851345
max-difficulty: 10000.0
100-min-correctness: 0.446
100-max-correctness: 1.0
1000-min-correctness: 0.473
1000-max-correctness: 1.0
10000-min-correctness: 0.461
10000-max-correctness: 1.0
100000-min-correctness: 0.477
100000-max-correctness: 1.0


==> outdata/er-demo/selection-correctness.csv <==
m correctness
100 0.823
1000 1.0
10000 1.0
100000 1.0


==> outdata/ws-p0000-hard/config.yaml <==
expid: ws-p0000-hard
filter: lpf-hard
k: 4
l: 100
ms:
- 1000
- 10000
- 100000
- 1000000
n: 500
p: 0.0


==> outdata/ws-p0000-hard/metadata.yaml <==
meaneigengap: 0.00019740299574122488
vareigengap: 0.0


==> outdata/ws-p0000-hard/selection-correctness.csv <==
m mean_correctness var_correctness
1000 0.64 0.23040000000000002
10000 0.69 0.21389999999999987
100000 0.76 0.18240000000000042
1000000 0.87 0.11309999999999981


==> outdata/ws-p0001-hard/config.yaml <==
expid: ws-p0001-hard
filter: lpf-hard
k: 4
l: 100
ms:
- 1000
- 10000
- 100000
- 1000000
n: 500
p: 0.001


==> outdata/ws-p0001-hard/metadata.yaml <==
meaneigengap: 0.0027634416041630162
vareigengap: 5.851016420825954e-06


==> outdata/ws-p0001-hard/selection-correctness.csv <==
m mean_correctness var_correctness
1000 0.29 0.20589999999999978
10000 0.36 0.2304
100000 0.36 0.2304
1000000 0.62 0.23559999999999998


==> outdata/ws-p0010-hard/config.yaml <==
expid: ws-p0010-hard
filter: lpf-hard
k: 4
l: 100
ms:
- 1000
- 10000
- 100000
- 1000000
n: 500
p: 0.01


==> outdata/ws-p0010-hard/metadata.yaml <==
meaneigengap: 0.00398416557542185
vareigengap: 7.0982857525302615e-06


==> outdata/ws-p0010-hard/selection-correctness.csv <==
m mean_correctness var_correctness
1000 0.19 0.15389999999999968
10000 0.28 0.2016
100000 0.39 0.2379000000000002
1000000 0.74 0.1923999999999997


==> outdata/ws-p0100-hard/config.yaml <==
expid: ws-p0100-hard
filter: lpf-hard
k: 4
l: 100
ms:
- 1000
- 10000
- 100000
- 1000000
n: 500
p: 0.1


==> outdata/ws-p0100-hard/metadata.yaml <==
meaneigengap: 0.02091449575668471
vareigengap: 2.90792925849299e-05


==> outdata/ws-p0100-hard/selection-correctness.csv <==
m mean_correctness var_correctness
1000 0.45 0.24750000000000003
10000 0.76 0.18240000000000042
100000 1.0 0.0
1000000 1.0 0.0


==> outdata/ws-p1000-hard/config.yaml <==
expid: ws-p1000-hard
filter: lpf-hard
k: 4
l: 100
ms:
- 1000
- 10000
- 100000
- 1000000
n: 500
p: 1.0


==> outdata/ws-p1000-hard/metadata.yaml <==
meaneigengap: 0.12353424539669974
vareigengap: 8.640276379800576e-05


==> outdata/ws-p1000-hard/selection-correctness.csv <==
m mean_correctness var_correctness
1000 0.88 0.10560000000000012
10000 1.0 0.0
100000 1.0 0.0
1000000 1.0 0.0

